FANOK: Knockoffs in Linear Time

We describe a series of algorithms that efficiently implement Gaussian model-X knockoffs to control the false discovery rate on large scale feature selection problems. Identifying the knockoff distribution requires solving a large scale semidefinite program for which we derive several efficient methods. One handles generic covariance matrices, has a complexity scaling as $O(p^3)$ where $p$ is the ambient dimension, while another assumes a rank $k$ factor model on the covariance matrix to reduce this complexity bound to $O(pk^2)$. We also derive efficient procedures to both estimate factor models and sample knockoff covariates with complexity linear in the dimension. We test our methods on problems with $p$ as large as $500,000$.

==> TODO.txt <==
*** TODO list ***

Properly set precision target
Primal dual gap for convergence\textbf{}
Fast index selection. (e.g. Nesterov randomized coordinate descent selection)
Shift rank one matrix between D and UU^T to get stability?

Numerical results:

- Comparison full-rank vs low rank on Candes examples
- fMRI data
- Comparison with block model


